The Longest-period Young Transiting Exoplanets. A Duo of Puffy Giants inside a Debris Disk

We identify two large-radius planets around the F-type star HD 114082 as the longest-period young transiting exoplanets known. From the first transit, detected by NASA's Transiting Exoplanet Survey Satellite (TESS), and a second dip, spotted by the Next-Generation Transit Survey (NGTS), we predicted mid-transit times for HD 114082 b (planet b). We pinpoint its orbit (period Pb= 225.5504$\pm$0.0004 days) from a third transit captured with the ESA's CHaracterising ExOplanet Satellite and the upgraded Antarctic Search for Transiting ExoPlanets telescope (ASTEP+), alongside orbit-discriminating observations. Another dimming partly covered by ASTEP+ completes the four-transit series. We support with dynamical evidence the planetary nature of a deeper transit detected with TESS and NGTS, identifying planet c. Additionally, we reexamine the debris disk, fitting its excess emission with two dust components. Fundamental stellar parameters are inferred from stellar evolution models, while a joint modeling of photometric and radial-velocity time series yields the planetary parameters, with masses further constrained using an N-body code. For planet b, the semimajor axis a$_b$= 0.791$\pm$0.008 au, eccentricity eb$\approx$ 0, inclination ib= 89.791$\pm$0.014 degrees, radius Rb= 1.046$\pm$0.014 R$_J$, and 95 % confidence upper limit on its mass M$_{95\%,b}$= 1.6 M$_J$. For planet c, a$_c$= 0.99$^{+0.03}_{-0.04}$ au, ec$\approx$ 0, i$_c$= 89.701$\pm$0.011 degrees, R$_c$= 1.36$\pm$0.03 R$_J$, and M$_{95\%,c}$= 2.0 M$_J$ (0.24 M$_J$ if adding transit timing variation constrains). They seem to be moderate-to-low-mass giants in nearly resonant, coplanar, circular orbits that formed in situ, or beyond the snowline, and migrated inwards, shaping the disk.

==> SupData_Readme.txt <==

File: SupData_hd114082_phot.csv

Includes the photometric time series binned every 5 minutes. 

x_phot: dates (BJD)
y_phot: Relative fluxes (ppt)
y_phot_det: Detrended relative fluxes (ppt); Used in Figures 1 and 5 
y_phot_res: Residual flux (ppt)
sy_phot: Flux uncertainty (ppt)
inst_phot: Instrument used



File: SupData_hd114082_spec.csv

Includes the spectroscopic time series. 

x_rv: dates (BJD)
y_rv: relative RV (m/s)
rv_det: detrended RV (m/s); Used in Figure 6
rv_b: RV-induced signal attributed to planet b (m/s); Used in Figure 2
rv_c: RV-induced signal attributed to planet c (m/s); Used in Figure 2
rv_res: residual RV (m/s)
sy_rv: RV uncertainty (m/s)
y_bis: Bisector span (m/s)
inst_rv: Instrument used


Both files can be easily opened with Pandas, e.g.: df = pd.read_csv("SupData_hd114082_phot.csv")

==> SupData_hd114082_spec.csv <==
x_rv,y_rv,rv_det,rv_b,rv_c,rv_res,sy_rv,y_bis,inst_rv
2458225.274,         1,        10,        15,        13,        18,       206,     -1304,FEROS
2458226.268,       -77,       -46,       -41,       -44,       -39,       175,       -20,FEROS
2458227.263,       -55,       -14,        -9,       -11,        -6,       163,       506,FEROS
2458228.278,       -79,       -56,       -51,       -54,       -49,       168,      -860,FEROS
2458229.284,        42,        44,        49,        47,        52,       155,     -1808,FEROS
2458230.237,       203,       196,       201,       200,       204,       161,     -2268,FEROS
2458231.241,        23,        51,        56,        54,        59,       156,       413,FEROS
2458232.341,        -1,        44,        49,        47,        52,       148,      1086,FEROS
2458233.231,      -157,      -118,      -114,      -115,      -110,       148,       507,FEROS
2458235.023,      -103,       -79,       -75,       -76,       -71,       142,      -582,FEROS
2458235.204,        43,        78,        83,        82,        87,       144,       464,FEROS
2458236.261,       -58,       -49,       -44,       -45,       -40,       143,     -1720,FEROS
2458237.334,       -62,        -8,        -4,        -4,         0,       150,      2706,FEROS
2458238.163,       -88,       -88,       -84,       -84,       -79,       153,     -1876,FEROS
2458238.301,       -35,       -19,       -14,       -15,       -10,       183,      -275,FEROS
2458244.635,         8,       -12,        -7,        -7,        -3,        20,      -499,HARPS
2458244.642,        -3,       -20,       -15,       -15,       -11,        20,      -474,HARPS
2458245.660,       -83,       -25,       -21,       -20,       -16,        30,       341,HARPS
2458245.667,       -40,         3,         7,         8,        12,        30,       231,HARPS
2458527.634,        -8,        -8,        -3,        -5,         0,        34,      -144,HARPS
2458527.644,       -17,       -29,       -24,       -25,       -20,        33,      -241,HARPS
2458534.694,         3,         3,         8,         5,        10,        20,        45,HARPS
2458534.701,       -14,       -19,       -14,       -16,       -11,        20,         6,HARPS
2458602.594,        91,         8,         9,         2,         3,        20,      -395,HARPS
2458602.603,        85,        13,        15,         7,         9,        20,      -293,HARPS
2458607.575,        23,        11,        12,         5,         6,        19,        14,HARPS
2458607.582,        18,        -4,        -3,       -10,        -9,        20,       -66,HARPS
2458616.234,        77,        84,        84,        78,        78,       151,       -82,FEROS
2458619.296,       -25,        24,        24,        18,        18,       247,      2512,FEROS
2458620.124,        36,        73,        72,        67,        67,       154,      1518,FEROS
2458622.086,       -59,       -31,       -31,       -36,       -37,       159,      1202,FEROS
2458905.605,       -69,        -6,        -3,        -3,        -0,        21,       283,HARPS
2458905.616,       -78,        -4,        -1,        -1,         2,        21,       377,HARPS
2458908.661,        87,        14,        17,        18,        20,        20,       -36,HARPS
2458908.669,        71,         5,         7,         8,        11,        18,         1,HARPS
2458909.607,        12,       -10,        -7,        -7,        -4,        21,        -1,HARPS
2458909.616,        -6,       -22,       -20,       -19,       -16,        19,        18,HARPS
2459432.003,        71,        46,        47,        49,        50,       141,     -1202,FEROS
2459435.009,        72,        44,        46,        47,        49,       251,     -1763,FEROS
2459584.329,        23,         2,         1,         5,         5,       146,      -652,FEROS
2459655.189,        93,        91,        86,        94,        89,       161,      1570,FEROS
2459658.332,       -55,       -28,       -33,       -25,       -30,       102,      3329,FEROS
2459735.991,       211,       190,       189,       184,       183,       140,       719,FEROS
2459737.993,       -43,       -73,       -74,       -79,       -80,       134,     -2060,FEROS
2459738.963,       227,       222,       222,       216,       216,       172,       503,FEROS
2459739.213,       -63,       -58,       -59,       -64,       -65,       189,      2858,FEROS
2459739.966,       112,       114,       114,       108,       108,       134,      2110,FEROS
2459740.962,       121,        71,        71,        65,        65,       136,     -1722,FEROS
2459741.200,       104,        94,        94,        88,        88,       184,       792,FEROS
2459741.956,        64,        43,        43,        37,        37,       143,       575,FEROS
2459742.987,        22,        26,        26,        20,        20,       174,      1489,FEROS
2459743.180,       -24,        -4,        -4,       -10,       -10,       209,      2369,FEROS
2459760.116,       -82,       -83,       -81,       -87,       -86,       154,      -184,FEROS
2459761.065,      -296,      -291,      -290,      -296,      -294,       178,        12,FEROS
2459761.999,      -153,      -156,      -154,      -160,      -158,       228,       -12,FEROS
2459763.016,       174,       127,       129,       123,       125,       201,     -1312,FEROS
2459764.021,       -19,       -61,       -58,       -65,       -63,       160,        15,FEROS
2459764.979,       101,        42,        44,        38,        40,       174,     -2187,FEROS
2459766.976,      -284,      -279,      -276,      -282,      -280,       147,       195,FEROS
2459769.104,       -45,       -94,       -92,       -98,       -95,       211,     -1038,FEROS
2460377.386,        41,        -2,        -3,        -6,        -7,       162,      -438,FEROS
2460402.360,       100,        61,        63,        55,        57,       150,       -26,FEROS
2460403.326,      -131,      -163,      -162,      -169,      -168,       161,        78,FEROS
2460405.340,        69,        24,        26,        18,        20,       273,      -421,FEROS
2460416.303,      -295,      -331,      -328,      -337,      -334,       234,      -410,FEROS
2460435.293,       126,       101,       106,        97,       101,       263,      1550,FEROS

